A Matrix Framework for the Solution of ODEs: Initial-, Boundary-, and Inner-Value Problems

A matrix framework is presented for the solution of ODEs, including initial-, boundary and inner-value problems. The framework enables the solution of the ODEs for arbitrary nodes. There are four key issues involved in the formulation of the framework: the use of a Lanczos process with complete reorthogonalization for the synthesis of discrete orthonormal polynomials (DOP) orthogonal over arbitrary nodes within the unit circle on the complex plane; a consistent definition of a local differentiating matrix which implements a uniform degree of approximation over the complete support --- this is particularly important for initial and boundary value problems; a method of computing a set of constraints as a constraining matrix and a method to generate orthonormal admissible functions from the constraints and a DOP matrix; the formulation of the solution to the ODEs as a least squares problem. The computation of the solution is a direct matrix method. The worst case maximum number of computations required to obtain the solution is known a-priori. This makes the method, by definition, suitable for real-time applications. The functionality of the framework is demonstrated using a selection of initial value problems, Sturm-Liouville problems and a classical Engineering boundary value problem. The framework is, however, generally formulated and is applicable to countless differential equation problems.

==> BIB/diffEq.txt <==
@book{
Adams,
   Author = {Adams, R.A.},
   Title = {Calculus: Several Variables},
   Publisher = {Pearson Addison Wesley},
   Edition = {Sixth},
 Year = {2006} }



@article{
Bartels1972,
   Author = {Bartels, R.H. and Stewart, G.W.},
   Title = {Algorithm 432: Solution of the matrix equation \textsc{AX} + \textsc{XB} = \textsc{C}},
   Journal = {Comm. ACM},
   Volume = {15},
   Pages = {820-826},
 Year = {1972} }



@article{
Dorr1970,
   Author = {Dorr, F.W.},
   Title = {The Direct Solution of the Discrete \textsc{P}oisson Equation on a Rectangle},
   Journal = {SIAM Rev.},
   Volume = {12},
   Number = {2},
   Pages = {248-263},
 Year = {1970} }



@book{
GelfandFomin,
   Author = {Gelfand, I.M. and Fomin, S.V.},
   Title = {Calculus of Variations},
   Publisher = {Dover},
   Address = {Mineola, NY},
 Year = {2000} }



@article{
Golub1973,
   Author = {Golub, G.H. and Pereyra, V.},
   Title = {The Differentiation of Pseudoinverses and Nonlinear Least Squares Problems Whose Variables Separate},
   Journal = {SIAM J. Num. Anal.},
   Volume = {10},
   Number = {2},
   Pages = {413-432},
 Year = {1973} }



@book{
Golub,
   Author = {Golub, G.H. and Van Loan, C.F.},
   Title = {Matrix Computations},
   Publisher = {The Johns Hopkins University Press},
   Address = {Baltimore},
   Edition = {Third},
 Year = {1996} }



@inproceedings{
Harker2008c,
   Author = {Harker, M. and O'Leary, P.},
   Title = {Least Squares Surface Reconstruction from Measured Gradient Fields},
   BookTitle = {CVPR 2008},
   Address= {Anchorage, AK},
   Publisher = {IEEE},
   Pages = {1-7},
 Year = {2008} }



@book{
Ince,
   Author = {Ince, E.L.},
   Title = {Ordinary Differential Equations},
   Publisher = {Dover},
   Address = {Mineola, NY},
 Year = {1956} }



@book{
LanczosLDO,
   Author = {Lanczos, C.},
   Title = {Linear Differential Operators},
   Publisher = {Dover},
   Address = {Mineola, NY},
 Year = {1997} }



@article{
Marquardt1963,
   Author = {Marquardt, D.W.},
   Title = {An Algorithm for Least-Squares Estimation of Nonlinear Parameters},
   Journal = {J. Soc. Indust. Appl. Math.},
   Volume = {11},
   Number = {2},
   Pages = {431-441},
 Year = {1963} }



@book{
Oppenheim,
   Author = {Oppenheim, A.V. and Schafer, R.W.},
   Title = {Discrete-Time Signal Processing},
   Publisher = {Prentice-Hall},
   Address = {Englewood Cliffs, NJ},
 Year = {1989} }



@book{
numericalRecipes,
   Author = {Press, W.H. and Teukolsky, S.A. and Vetterling, W.T. and Flannery, B.P.},
   Title = {Numerical Recipes: The Art of Scientific Computing},
   Publisher = {Cambridge University Press},
   Address = {Cambridge},
   Edition = {Third},
 Year = {2007} }



@book{
Stewart2,
   Author = {Stewart, G.W.},
   Title = {Matrix Algorithms},
   Publisher = {SIAM},
   Address = {Philadelphia},
   Volume = {II: Eigensystems},
 Year = {2001} }




